Dynamically Composing Domain-Data Selection with Clean-Data Selection by "Co-Curricular Learning" for Neural Machine Translation

Noise and domain are important aspects of data quality for neural machine translation. Existing research focus separately on domain-data selection, clean-data selection, or their static combination, leaving the dynamic interaction across them not explicitly examined. This paper introduces a "co-curricular learning" method to compose dynamic domain-data selection with dynamic clean-data selection, for transfer learning across both capabilities. We apply an EM-style optimization procedure to further refine the "co-curriculum". Experiment results and analysis with two domains demonstrate the effectiveness of the method and the properties of data scheduled by the co-curriculum.

==> EM-relevance.dat <==
95,-1.44763884174731,-0.929334287950663,-0.445825844227549,-0.303795696237136,-0.265101686420019
90,-1.4471297858735,-1.27540610270257,-0.498037750213255,-0.290754463408312,-0.251221475010175
80,-1.44102240819135,-1.84091301521601,-0.757324303151529,-0.381886646534249,-0.332101621159454
70,-1.44498490522775,-1.87489007157844,-0.943696203461948,-0.533440584241581,-0.428686353677411
60,-1.44457748368163,-1.77914767068089,-1.01009277756453,-0.682746134767867,-0.522595321317769
50,-1.44253897986833,-1.67075644546039,-1.02583452900357,-0.780620199560532,-0.642344061305519
40,-1.44355069721304,-1.57358811583417,-1.03501164197497,-0.859077246882139,-0.778227721838724
30,-1.44499399439327,-1.49256779121282,-1.05656348308823,-0.942398500265894,-0.905516267158665
21,-1.44499374931449,-1.43020628224463,-1.11016990737707,-1.0517411911684,-1.03749146905215
11,-1.44489301067603,-1.39490186051653,-1.21489242120052,-1.1954128920735,-1.18885315403899
6,-1.44449477954281,-1.39873783021592,-1.29875241678091,-1.29121947408919,-1.28550987929326

==> SD.dat <==
0,3.43141792847026,3.29546834691256,3.39888203171695,3.4504768318143,3.1161235326655
20,3.43397333285957,3.2933785159626,3.38124031872237,3.42216552411631,3.11635813036072
40,3.37361967829899,3.25080538502424,3.36144760587911,3.42477161687554,3.11650552626582
60,3.26123508479026,3.1519656056917,3.28655266793555,3.34959759540617,3.11589660165766
80,3.07269850315464,2.85509092544689,2.7222712844078,2.69720113335602,3.11650877953655
90,2.72085923224457,2.36829380161675,2.07911790755187,2.04394760005816,3.11723568454712

==> perword_loss.dat <==
0,3.363279485484,3.31934184684752,3.5683538616871,3.76290657950466,3.00340349070724
20,3.56571723201863,3.41587977537127,3.59309797136727,3.74446358745498,3.00438247893249
40,3.56954413351693,3.38587297424994,3.54178145314965,3.63723689415661,3.00312719035468
60,3.47025393310808,3.16865260410809,3.17075912680218,3.20520710696249,3.00367404958259
80,3.0094491089695,2.3717202456749,1.94142097776395,1.89827872107538,3.00787060322234
90,1.95218518727334,1.53641191548902,1.20838766729529,1.20705601655185,3.00540424870167

==> quality_transfer.dat <==
10,-0.0462689838808439,-0.00435619500349806,-0.00639697579755691,-0.00337711551399225
20,-0.0356485553337914,-0.0012580242481574,-0.00355492371730168,0.0040382168015615
40,-0.0210734459029142,0.00194346816960866,-0.0010024044949209,0.0158971576039134
60,-0.0124817826696629,0.00486473793745318,0.00110542794382022,0.0269921879411985
80,-0.00114437905735661,0.0100937708379052,0.00555641432917705,0.0444375385835411
90,0.0114152801243781,0.0107950907711443,0.00737992783582089,0.0608215970696518
